BAL and non-BAL quasars: continuum, emission and absorption properties establish a common parent sample

Using a sample of $\simeq$144,000 quasars from the Sloan Digital Sky Survey data release 14 we investigate the outflow properties, evident both in absorption and emission, of high-ionization Broad Absorption Line (BAL) and non-BAL quasars with redshifts 1.6 $\lesssim z \leq$ 3.5 and luminosities 45.3 $< \log_{10}(L_{bol}) < $ 48.2 erg s$^{-1}$. Key to the investigation is a continuum and emission-line reconstruction scheme, based on mean-field independent component analysis, that allows the kinematic properties of the CIV$\lambda$1550 emission line to be compared directly for both non-BAL and BAL quasars. CIV-emission blueshift and equivalent-width (EW) measurements are thus available for both populations. Comparisons of the emission-line and BAL-trough properties reveal strong systematic correlations between the emission and absorption properties. The dependence of quantitative outflow indicators on physical properties such as quasar luminosity and luminosity relative to Eddington-luminosity are also shown to be essentially identical for the BAL and non-BAL populations. There is an absence of BALs in quasars with the hardest spectral energy distributions (SEDs), revealed by the presence of strong HeII$\lambda$1640 emission, large CIV$\lambda$1550-emission EW and no measurable blueshift. In the remainder of the CIV-emission blueshift versus EW space, BAL and non-BAL quasars are present at all locations; for every BAL-quasar it is possible to identify non-BAL quasars with the same emission-line outflow properties and SED-hardness. The co-location of BAL and non-BAL quasars as a function of emission-line outflow and physical properties is the key result of our investigation, demonstrating that (high-ionization) BALs and non-BALs represent different views of the same underlying quasar population.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
